Testing the efficacy of epidemic testing

The cataclysmic contagion based calamity -- Covid-19 has shown us a clear need for a comprehensive community based strategy that overcomes the sheer complexity of controlling it and the caveats of current methods. In this regard, as seen in earlier epidemics, testing has always been an integral part of containment policy. But one has to consider the optimality of a testing scheme based on the resultant disease spread in the community and not based on purely increasing testing efficiency. Therefore, taking a decision is no easy feat and must consider the community utility constrained by its priorities, budget, risks, collateral and abilities which can be encoded into the optimization of the strategy. We thus propose a simple pooling strategy that is easy to customize and practical to implement, unlike other complex and computationally intensive methods.

==> Figures/Table_of_params.txt <==
		                Agents/day 	    Total Infections 		 Total Pool Positives 	 Total Positives Total False Positives 	Total Quarantined Days wrongly_quarantined_days
(1,1)					90.00						108.63					1028.77					66.6					0.0					409.73					0.0
(2,1)					180.00						64.97					2651.87					171.27					84.37				811.93					399.87
(3,2)					135.00						89.4					8041.1					102.13					11.0				545.4					63.23
(4,2)					180.00						68.27					10447.33				107.77					18.43				509.6					86.6
(4,3)					120.00						93.37					14333.37				85.77					2.47				475.3					14.1
(5,2)					225.00						55.37					15286.57				137.67					35.4				546.73					143.33
(5,3)					150.00						75.0					19621.37				92.63					4.77				468.23					24.27
(6,2)					270.00						52.4					19930.7					173.27					59.93				612.93					211.9
(6,3)					180.00						64.27					24068.67				98.33					8.1					467.37					36.27


==> Figures/Table_of_params_exs.txt <==
		 Agents/day 	 				Total Infections Total Pool Positives 	 	Total Positives	Total False Positives  Total Quarantined Days 	 wrongly_quarantined_days
(1,1)		90.00						603.8					1463.1					261.4					0.0					    1665.8					0.0
(2,1)		180.00						351.5					3076.2					568.2					274.4					2607.3					1276.3
(3,2)		135.00						503.1					9623.1					432.3					103.0					2322.1					559.9
(4,2)		180.00						364.9					12762.3					487.3					168.4					2263.0					794.4
(4,3)		120.00						521.0					17186.2					364.9					63.6					2068.7					368.0
(5,2)		225.00						270.6					13316.8					461.8					184.0					1850.0					723.0
(5,3)		150.00						448.0					22406.4					415.9					103.1					2125.0					528.1
(6,2)		270.00						184.2					13925.4					459.1					219.7					1621.6					778.4
(6,3)		180.00						368.2					25798.6					449.0					135.7					2056.4					649.8

